Reducing Randomness of Non-Regular Sampling Masks for Image Reconstruction

Increasing spatial image resolution is an often required, yet challenging task in image acquisition. Recently, it has been shown that it is possible to obtain a high resolution image by covering a low resolution sensor with a non-regular sampling mask. Due to the masking, however, some pixel information in the resulting high resolution image is not available and has to be reconstructed by an efficient image reconstruction algorithm in order to get a fully reconstructed high resolution image. In this paper, the influence of different sampling masks with a reduced randomness of the non-regularity on the image reconstruction process is evaluated. Simulation results show that it is sufficient to use sampling masks that are non-regular only on a smaller scale. These sampling masks lead to a visually noticeable gain in PSNR compared to arbitrary chosen sampling masks which are non-regular over the whole image sensor size. At the same time, they simplify the manufacturing process and allow for efficient storage.

==> images/image_examples_old.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'image_examples.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{626.39995117bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.42830251)%
    \put(0,0){\includegraphics[width=\unitlength]{image_examples.pdf}}%
    \put(0.8720865,0.00265657){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{e) $f[m,n]$}}}%
    \put(0.057,0.00265657){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{a) $f_{\mathrm{l}}[m,n]$}}}%
    \put(0.2657013,0.00265657){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{b) $b = 2$}}}%
    \put(0.67704451,0.0028343){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{d) $b=8$}}}%
    \put(0.445,0.00265657){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{c) $b = \max$ \cite{Schoeberl2011a}}}}%
  \end{picture}%
\endgroup%


==> images/pipeline_block_diagram.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'pipeline_block_diagram.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{148.73000488bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.10662804)%
    \put(0,0){\includegraphics[width=\unitlength]{pipeline_block_diagram.pdf}}%
    \put(-0.0026927,0.08188696){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Scene}}}%
    \put(0.86579865,0.08393649){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\hat{f}[m,n]$}}}%
    \put(0.26589678,0.05913564){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Masked}}}%
    \put(0.26372211,0.01734152){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{LR Sensor}}}%
    \put(0.40002954,0.08684897){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f_{\mathrm{s}}[m,n]$}}}%
    \put(0.70161458,0.05835452){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Image}}}%
    \put(0.70161458,0.01609191){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Reconstruction}}}%
  \end{picture}%
\endgroup%


==> images/text_sampled.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'text_sampled.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{246.17243652bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.76730788)%
    \put(0,0){\includegraphics[width=\unitlength]{text_sampled.pdf}}%
    \put(0.16996946,0.39910771){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{a) $b = 2$}}}%
    \put(0.64,0.39910771){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{b) $b = \max$ \cite{Schoeberl2011}}}}%
    \put(0.17112782,0.00477625){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{c) $b = 4$}}}%
    \put(0.68282364,0.00477625){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{d) $b = 8$}}}%
  \end{picture}%
\endgroup%

